Optimization and Deployment of Deep Neural Networks for PPG-based Blood Pressure Estimation Targeting Low-power Wearables

PPG-based Blood Pressure (BP) estimation is a challenging biosignal processing task for low-power devices such as wearables. State-of-the-art Deep Neural Networks (DNNs) trained for this task implement either a PPG-to-BP signal-to-signal reconstruction or a scalar BP value regression and have been shown to outperform classic methods on the largest and most complex public datasets. However, these models often require excessive parameter storage or computational effort for wearable deployment, exceeding the available memory or incurring too high latency and energy consumption. In this work, we describe a fully-automated DNN design pipeline, encompassing HW-aware Neural Architecture Search (NAS) and Quantization, thanks to which we derive accurate yet lightweight models, that can be deployed on an ultra-low-power multicore System-on-Chip (SoC), GAP8. Starting from both regression and signal-to-signal state-of-the-art models on four public datasets, we obtain optimized versions that achieve up to 4.99% lower error or 73.36% lower size at iso-error. Noteworthy, while the most accurate SoA network on the largest dataset can not fit the GAP8 memory, all our optimized models can; our most accurate DNN consumes as little as 0.37 mJ while reaching the lowest MAE of 8.08 on Diastolic BP estimation.

==> images/ppg_abp_small.csv <==
x,ppg,abp
62,0.501822743,85.46289795
63,0.495342165,84.68062887
64,0.490803052,83.89835978
65,0.487227221,83.11609069
66,0.482658972,82.52938887
67,0.478075157,82.13825433
68,0.473475109,81.55155251
69,0.467880646,81.16041797
70,0.439785725,80.96485069
71,0.39994237,80.57371615
72,0.377675426,80.37814888
73,0.364186575,80.18258161
74,0.356542599,79.98701433
75,0.349855247,79.79144706
76,0.345101371,79.59587979
77,0.341302787,79.59587979
78,0.339436346,79.40031252
79,0.335591315,79.00917797
80,0.331722062,78.8136107
81,0.326850403,78.42247616
82,0.321953191,78.03134161
83,0.316052242,77.64020707
84,0.309146891,77.24907252
85,0.302213988,76.66237071
86,0.294275351,76.07566889
87,0.288262866,75.48896707
88,0.283198348,74.90226526
89,0.282013685,74.31556344
90,0.28568592,73.72886162
91,0.294215354,73.53329435
92,0.309557513,73.33772708
93,0.332690407,73.53329435
94,0.363614531,74.31556344
95,0.403307893,76.66237071
96,0.446883401,80.76928342
97,0.494341549,87.2230034
98,0.540795243,95.24126157
99,0.586244978,104.4329234
100,0.626781177,113.4290179
101,0.661426816,121.8384106
102,0.689204872,128.8788324
103,0.710115836,134.1591487
104,0.723182687,137.2882251
105,0.729383432,138.2660615
106,0.732628635,137.6793596
107,0.732918787,135.3325524
108,0.732209417,132.3990433
109,0.731478534,128.8788324
110,0.730726631,125.5541888
111,0.728976684,122.4251124
112,0.727206704,119.6871706
113,0.724439666,117.7314979
114,0.720676064,115.9713924
115,0.713961355,114.7979888
116,0.705273551,114.0157197
117,0.694613144,113.4290179
118,0.681980628,112.8423161
119,0.665421461,111.8644797
120,0.64689117,110.4955088
121,0.628345283,108.5398361
122,0.608806775,105.9974615
123,0.589253657,103.0639525
124,0.571641457,99.54374155
125,0.554993149,96.21909793
126,0.541264261,93.09002157
127,0.529477769,90.54764703
128,0.519634166,88.98310885
129,0.511733946,88.00527249
130,0.5057776,87.80970522
131,0.50274314,88.20083977
132,0.501653541,89.17867613
133,0.500554263,90.35207976
134,0.500423314,91.72105067
135,0.499306154,93.09002157
136,0.499158311,94.06785793
137,0.49900276,94.85012702
138,0.497862476,95.24126157
139,0.495737954,95.43682884
140,0.491652169,95.04569429
141,0.487560649,94.65455975
142,0.481508851,93.87229066
143,0.476429821,92.8944543
144,0.471346534,91.91661794
145,0.46430445,90.93878158
146,0.457259094,89.76537794
147,0.450210962,88.78754158
148,0.442183028,87.80970522
149,0.434153302,86.83186886
150,0.427099795,85.8540325
151,0.421023,85.07176341
152,0.414945892,84.28949432
153,0.409846482,83.70279251
154,0.403770229,83.11609069
155,0.398672659,82.52938887
156,0.394554267,82.13825433
157,0.390438027,81.55155251
158,0.385346916,81.16041797
159,0.379281426,80.96485069
160,0.374197086,80.76928342
161,0.368139354,80.57371615
162,0.363063756,80.37814888
163,0.35799327,80.18258161
164,0.352928387,79.98701433
165,0.346892085,79.98701433
166,0.342817406,79.79144706
167,0.337772294,79.40031252
168,0.331757241,79.20474524
169,0.326727774,78.8136107
170,0.322684386,78.42247616
171,0.315717502,78.03134161
172,0.30778265,77.44463979
173,0.299857838,76.85793798
174,0.291943561,76.46680343
175,0.285017829,75.68453434
176,0.282013685,75.09783253
177,0.281953959,74.70669798
178,0.288748472,74.11999617
179,0.302396832,73.92442889
180,0.323876164,73.92442889
181,0.35416359,74.31556344
182,0.385438582,75.88010162
183,0.418678262,79.00917797
184,0.460724858,84.28949432
185,0.504735357,91.52548339
186,0.548754332,100.1304434
187,0.589848838,109.3221052
188,0.627040964,118.1226324
